PAM: Parallel Augmented Maps

Ordered (key-value) maps are an important and widely-used data type for large-scale data processing frameworks. Beyond simple search, insertion and deletion, more advanced operations such as range extraction, filtering, and bulk updates form a critical part of these frameworks. We describe an interface for ordered maps that is augmented to support fast range queries and sums, and introduce a parallel and concurrent library called PAM (Parallel Augmented Maps) that implements the interface. The interface includes a wide variety of functions on augmented maps ranging from basic insertion and deletion to more interesting functions such as union, intersection, filtering, extracting ranges, splitting, and range-sums. We describe algorithms for these functions that are efficient both in theory and practice. As examples of the use of the interface and the performance of PAM, we apply the library to four applications: simple range sums, interval trees, 2D range trees, and ranked word index searching. The interface greatly simplifies the implementation of these data structures over direct implementations. Sequentially the code achieves performance that matches or exceeds existing libraries designed specially for a single application, and in parallel our implementation gets speedups ranging from 40 to 90 on 72 cores with 2-way hyperthreading.

==> figures/all-speed.txt <==
1	1	1	1	1
2	1.865015542	1.392405063	1.90389292	1.366430025
4	3.240963553	2.728756392	3.769672544	3.250539809
8	7.02041592	6.136530462	7.523321454	6.405765432
16	13.29306534	12.22520107	13.64659029	12.83376819
32	24.77152984	23.69390647	25.11615627	25.28806076
64	37.78898144	45.22993688	43.54498231	48.76522811
72	44.27152885	50.10989011	45.61462171	52.87553179
128	53.96285476	77.76744186	61.41959708	84.37740774
144	55.11295823	80	63.34302886	90.73946047


==> figures/graphs/concurrent-b.txt <==
1	6.085693873	0.62529	1.36774	1.26593	0.377713
2	10.69962722	1.19781	2.13925	2.06068	0.71275
4	19.7307152	1.96469	4.85287	3.97815	1.4871
8	35.89452752	3.59812	7.35915	6.95059	2.34785
16	64.68916211	6.57986	8.35749	12.7003	3.12782
32	88.01035002	11.7645	9.32463	19.6181	6.68971
64	158.47961	16.8046	10.3742	23.3642	8.69288
72	173.2663832	16.1502	11.8328	23.9571	9.592
128	218.1557981	20.8217	17.7875	25.9658	7.14383
144	223.4986478	22.0553	20.6959	25.5472	6.6093


==> figures/graphs/concurrent-r.txt <==
1	1.453080749	0.854287	1.361151	1.5292	0.256082
2	2.211963626	1.37756	2.2285	2.42382	0.541208
4	4.401137254	2.07601	4.75858	5.36101	1.0575
8	9.678761893	5.34479	9.6836	9.43844	1.9601
16	19.31258775	10.4589	17.0777	19.0573	2.6307
32	36.42960707	19.8077	30.8989	36.4272	2.45023
64	71.80297264	40.2669	38.9549	70.9039	9.28126
72	78.80282745	39.2214	35.1209	76.995	11.1489
128	135.4903395	53.5421	22.7143	107.599	19.8041
144	147.204296	53.6052	12.1399	88.0646	13.2404


==> figures/graphs/concurrent.txt <==
1	234.545	15.816	46.019
2	162.091	8.4355	19.859
3	102.143	4.3652	9.63
4	61.356	2.653695	5.217
5	42.466	1.510152	5.23
6	43.581	1.111	5.437
7	40.663	0.879	5.407
8	31.304	0.801	6.713
9	35.913	0.693	7.912


==> figures/graphs/sizes.txt <==
100	0.000045	0.000195
1000	0.000096	0.000704
10000	0.000193	0.001212
100000	0.000477	0.001653
1000000	0.002551	0.004618
10000000	0.023601	0.039795
100000000	0.222308	0.360496


==> figures/interval/interval.txt <==
1	0.019418	0.11695
2	0.133337	0.175759
3	1.52988	0.347987
4	17.3825	0.502354


==> figures/interval/interval2.txt <==
1	0.00122893
2	0.00405538
3	0.02720605
4	0.271629


==> figures/interval/interval_-_____.txt <==
1	0.00121	0.075
2	0.005832	0.0355
3	0.060839	0.0416
4	0.765492	0.043774
5	8.165	0.0474684


==> figures/interval/speedup.txt <==
1	1
2	1.983590376
3	3.929807189
4	7.468586393
5	13.71714238
6	25.1323851
7	43.57510109
8	62.49674168
9	63.9935353


==> figures/rt/cgal.txt <==
1	0.137	0.153	0.166	0.236476
2	1.562	1.736	1.449	2.65739
3	23.014	24.788	17.352	30.0061
4	381.262	323.738	199.341	525.395


==> figures/rt/cgal2.txt <==
1	0.344088389	0.554821958
2	0.296990594	0.586647894
3	0.251108645	0.48931579
4	0.208933582	0.413691535


==> figures/rt/cgal3.txt <==
1	0.12356	0.223529
2	1.71705	4.2665
3	21.2885	53.4069
4	219.335	692.003


==> figures/rt/parallel.txt <==
1	0.040998	0.218406
2	0.484522	0.419683
3	0.937122	0.483527
4	2.7826	0.573018
5	5.62612	0.646731


==> figures/rt/parallel2.txt <==
1	24.39143373	4.578628792
2	20.63889772	2.38275079
3	21.3419384	2.068136836
4	17.96880615	1.745145877
5	17.77423873	1.546237926


==> figures/rt/speedup.txt <==
1	1	1
2	1.909488751	1.51901992
3	3.769641509	3.01908238
4	6.81467323	5.913314792
5	10.75992415	11.5518176
6	21.70710681	22.56378133
7	39.55860164	43.99795114
8	44.17822177	80.69203332
9	47.89679025	86.62411488


==> figures/rt/speedup2.txt <==
1	0.413691535	0.017910426
2	0.789939333	0.027206294
3	1.559468783	0.054073053
4	2.819172629	0.105909989
5	4.451289539	0.206897979
6	8.980046337	0.404126944
7	16.36505864	0.788022065
8	18.27615638	1.445228722
9	19.81449668	1.551474832

